Do individual Spitzer young stellar object candidates enclose multiple UKIDSS sources?

We analyze near-infrared UKIDSS observations of a sample of 8325 objects taken from a catalog of intrinsically red sources in the Galactic plane selected in the Spitzer-GLIMPSE survey. Given the differences in angular resolution (factor >2 better in UKIDSS), our aim is to investigate whether there are multiple UKIDSS sources that might all contribute to the GLIMPSE flux, or there is only one dominant UKIDSS counterpart. We then study possible corrections to estimates of the SFR based on counts of GLIMPSE young stellar objects (YSOs). This represents an exploratory work towards the construction of a hierarchical YSO catalog. After performing PSF fitting photometry in the UKIDSS data, we implemented a technique to automatically recognize the dominant UKIDSS sources by evaluating their match with the spectral energy distribution (SED) of the associated GLIMPSE red sources. This is a generic method which could be robustly applied for matching SEDs across gaps at other wavelengths. We found that most (87.0% +- 1.6%) of the candidate YSOs from the GLIMPSE red source catalog have only one dominant UKIDSS counterpart which matches the mid-infrared SED (fainter associated UKIDSS sources might still be present). Though at first sight this could seem surprising, given that YSOs are typically in clustered environments, we argue that within the mass range covered by the GLIMPSE YSO candidates (intermediate to high masses), clustering with objects with comparable mass is unlikely at the GLIMPSE resolution. Indeed, by performing simple clustering experiments based on a population synthesis model of Galactic YSOs, we found that although ~60% of the GLIMPSE YSO enclose at least two UKIDSS sources, in general only one dominates the flux. No significant corrections are needed for estimates of the SFR of the Milky Way based on the assumption that the GLIMPSE YSOs are individual objects. (Abridged)

==> abstract.txt <==
We analyze near-infrared UKIDSS observations of a sample of 8325 objects taken from a catalog of intrinsically red sources in the Galactic plane selected in the Spitzer-GLIMPSE survey. Given the differences in angular resolution (factor >2 better in UKIDSS), our aim is to investigate whether there are multiple UKIDSS sources that might all contribute to the GLIMPSE flux, or there is only one dominant UKIDSS counterpart. We then study possible corrections to estimates of the star formation rate (SFR) based on counts of GLIMPSE young stellar objects (YSOs). This represents an exploratory work towards the construction of a hierarchical YSO catalog. After performing PSF fitting photometry in the UKIDSS data, we implemented a technique to automatically recognize the dominant UKIDSS sources by evaluating their match with the spectral energy distribution (SED) of the associated GLIMPSE red sources. This is a generic method which could be robustly applied for matching SEDs across gaps at other wavelengths. We found that most (87.0% +- 1.6%) of the candidate YSOs from the GLIMPSE red source catalog have only one dominant UKIDSS counterpart which matches the mid-infrared SED (fainter associated UKIDSS sources might still be present). Though at first sight this could seem surprising, given that YSOs are typically in clustered environments, we argue that within the mass range covered by the GLIMPSE YSO candidates (intermediate to high masses), clustering with objects with comparable mass is unlikely at the GLIMPSE resolution. Indeed, by performing simple clustering experiments based on a population synthesis model of Galactic YSOs, we found that although ~60% of the GLIMPSE YSO enclose at least two UKIDSS sources, in general only one dominates the flux. No significant corrections are needed for estimates of the SFR of the Milky Way based on the assumption that the GLIMPSE YSOs are individual objects. However, we found that unresolved binaries in GLIMPSE objects (a few of them could be resolved at the UKIDSS resolution) have a non-negligible effect, and would increase the SFR estimate by a factor ~1.2-1.3.

